A statistical state dynamics-based study of the structure and mechanism of large-scale motions in plane Poiseuille flow

The perspective of statistical state dynamics (SSD) has recently been applied to the study of mechanisms underlying turbulence in various physical systems. An example implementation of SSD is the second order closure referred to as stochastic structural stability theory (S3T), which has provided insight into the dynamics of wall turbulence and specifically the emergence and maintenance of the roll/streak structure. This closure eliminates nonlinear interactions among the perturbations has been removed, restricting nonlinearity in the dynamics to that of the mean equation and the interaction between the mean and perturbation covariance. Here, this quasi-linear restriction of the dynamics is used to study the structure and dynamics of turbulence in plane Poiseuille flow at moderately high Reynolds numbers in a closely related dynamical system, referred to as the restricted nonlinear (RNL) system. RNL simulations reveal that the essential features of wall-turbulence dynamics are retained. Remarkably, the RNL system spontaneously limits the support of its turbulence to a small set of streamwise Fourier components giving rise to a naturally minimal representation of its turbulence dynamics. Although greatly simplified, this RNL turbulence exhibits natural-looking structures and statistics. Surprisingly, even when further truncation of the perturbation support to a single streamwise component is imposed the RNL system continues to produce self-sustaining turbulent structure and dynamics. RNL turbulence at the Reynolds numbers studied is dominated by the roll/streak structure in the buffer layer and similar very-large-scale structure (VLSM) in the outer layer. Diagnostics of the structure, spectrum and energetics of RNL and DNS turbulence are used to demonstrate that the roll/streak dynamics supporting the turbulence in the buffer and logarithmic layer is essentially similar in RNL and DNS.

==> SMALL-abstract.txt <==
The perspective of statistical state dynamics (SSD) has been
applied to the study of mechanisms underlying turbulence in various
physical systems. An example application of SSD is that of the second
order closure, referred to as stochastic structural stability theory
(S3T), which has provided insight into the dynamics of  wall turbulence
and the emergence and maintenance of the roll/streak structure. This closure 
eliminates nonlinear interactions among the perturbations restricting nonlinearity 
to that of the mean equation and interaction between the mean
and perturbations. Simulations at modest $Re$ reveal that
the essential features of wall-turbulence dynamics are retained with the
dynamics restricted in this manner. Here this restriction of the
dynamics is used to obtain a closely related dynamical system, referred
to as the restricted non-linear (RNL) system, which is used to study the
structure and dynamics of turbulence in plane Poiseuille flow at
moderately high $Re$. Remarkably, the RNL system
spontaneously limits the support of its turbulence to a small set of
streamwise Fourier components giving rise to a natural minimal
representation of its turbulence dynamics. Although greatly simplified,
this RNL turbulence exhibits natural-looking structures and statistics.
Surprisingly, even when a further truncation of the perturbation support
to a single streamwise component is imposed the RNL system continues to
produce self-sustaining turbulent structure and dynamics. The turbulent
flow in RNL simulations at the Reynolds numbers studied is dominated by
the roll/streak structure in the buffer layer and very-large-scale
structure (VLSM) in the outer layer. Diagnostics of the
structure, spectrum and energetics of RNL and DNS turbulence are used to
demonstrate that the roll/streak dynamics supporting the turbulence in
the buffer and log-layer is essentially similar in RNL and DNS.




The perspective of statistical state dynamics (SSD) has recently been applied to the study of mechanisms underlying turbulence in various physical systems. An example implementation of SSD is the second order closure referred to as stochastic structural stability theory (S3T), which has provided insight into the dynamics of wall turbulence and specifically the emergence and maintenance of the roll/streak structure. This closure eliminates nonlinear interactions among the perturbations has been removed, restricting nonlinearity in the dynamics to that of the mean equation and the interaction between the mean and perturbation covariance. Here, this quasi-linear restriction of the dynamics is used to study the structure and dynamics of turbulence in plane Poiseuille flow at moderately high Reynolds numbers in a closely related dynamical system, referred to as the restricted nonlinear (RNL) system. RNL simulations reveal that the essential features of wall-turbulence dynamics are retained. Remarkably, the RNL system spontaneously limits the support of its turbulence to a small set of streamwise Fourier components giving rise to a naturally minimal representation of its turbulence dynamics. Although greatly simplified, this RNL turbulence exhibits natural-looking structures and statistics. Surprisingly, even when further truncation of the perturbation support to a single streamwise component is imposed the RNL system continues to produce self-sustaining turbulent structure and dynamics. RNL turbulence at the Reynolds numbers studied is dominated by the roll/streak structure in the buffer layer and similar very-large-scale structure (VLSM) in the outer layer. Diagnostics of the structure, spectrum and energetics of RNL and DNS turbulence are used to demonstrate that the roll/streak dynamics supporting the turbulence in the buffer and logarithmic layer is essentially similar in RNL and DNS.

